Time-dependent metal ionization and the persistence of collisionally excited emission lines in the diffuse ionized gas of star forming galaxies

We extend our time-dependent hydrogen ionization simulations of diffuse ionized gas to include metals important for collisional cooling and diagnostic emission lines. The combination of heating from supernovae and time-dependent collisional and photoionization from midplane OB stars produces emission line intensities (and emission line ratios) that follow the trends observed in the Milky Way and other edge-on galaxies. The long recombination times in low density gas result in persistent large volumes of ions with high ionization potentials, such as O III and Ne III. In particular, the vertically extended layers of Ne III in our time-dependent simulations result in [Ne III] 15$\mu$m/[Ne II] 12$\mu$m emission line ratios in agreement with observations of the edge-on galaxy NGC 891. Simulations adopting ionization equilibrium do not allow for the persistence of ions with high ionization states and therefore cannot reproduce the observed emission lines from low density gas at high altitudes.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
